Identifying Student Profiles Within Online Judge Systems Using Explainable Artificial Intelligence

Online Judge (OJ) systems are typically considered within programming-related courses as they yield fast and objective assessments of the code developed by the students. Such an evaluation generally provides a single decision based on a rubric, most commonly whether the submission successfully accomplished the assignment. Nevertheless, since in an educational context such information may be deemed insufficient, it would be beneficial for both the student and the instructor to receive additional feedback about the overall development of the task. This work aims to tackle this limitation by considering the further exploitation of the information gathered by the OJ and automatically inferring feedback for both the student and the instructor. More precisely, we consider the use of learning-based schemes -- particularly, multi-instance learning (MIL) and classical machine learning formulations -- to model student behavior. Besides, explainable artificial intelligence (XAI) is contemplated to provide human-understandable feedback. The proposal has been evaluated considering a case of study comprising 2500 submissions from roughly 90 different students from a programming-related course in a computer science degree. The results obtained validate the proposal: The model is capable of significantly predicting the user outcome (either passing or failing the assignment) solely based on the behavioral pattern inferred by the submissions provided to the OJ. Moreover, the proposal is able to identify prone-to-fail student groups and profiles as well as other relevant information, which eventually serves as feedback to both the student and the instructor.

==> NOTAS.txt <==
- Sacar las otras métricas también para MIL. 


- Figura 9: 
- Poner en azul cuando aprueba y en rojo el suspenso.
	- Dice que el sistema lo hace así… (así que de momento se queda así)
- ¿Cada punto representa una entrega o una bolsa?
	- Es entrega individual. Todas las entregas de una bolsa se etiquetan con la misma etiqueta.


- “Submission days to date” -  como el sistema ve entre a entrega no tiene un concepto global. En esa variable se refleja el número de días diferentes en los que ha trabajado hasta esa entrega (ha trabajado en 2 días diferentes, 3 días diferentes, etc. Esto permite saber si ha realizado muchas entregas el mismo día o en días diferentes.


- Cohort study, qué era? Es un término que viene del área de salud. Análisis de grupos que cumplen unas condiciones. Se aplica un análisis para sacar reglas que definan a grupos. En este caso los criterios nos los da el aprendizaje automático.
	- Los 5 colores se sacan automáticamente del árbol de decisión. Los 4 grupos los fija él manualmente. El 5 grupo, el color morado que pone All, es cuando se consideran todos. 
	- Esto es añade un plus al análisis parcial. 
- Se le dice al sistema: Me puedes dar reglas de cómo se comporta la gente, las reglas se sacan del árbol de decisión,
	- El morado indica cómo se comporta si fuese solo un grupo.
	- el resto de colores representan por separado el impacto para esa variable de la regla que se ha extraído mediante el cohorte study. 

- Qué aporta el MIL? El resultado es peor y no se puede usar con explicabilidad.
	- Poner en comparación.
            - Enfocar todo el paper como MIL y decir que se propone una metodología (que la proponemos nosotros) para hacer que los métodos tradicionales funcionen en un problema MIL. Así que esto podría ser una contribución también.


- Explicar mejor el “baseline” comparado.
     - Siempre dice que todos han aprobado. Dice lo que ha sacado la mayoría, y en estos datos es que han aprobado.


- Quizás es mejor usar el AUC, la mejora relativa con el Acc parece que sea mucho peor.
	- Los datos no están balanceados, Acc no es adecuado. 
	- quitar Acc (vamos a esperar a que el artículo esté más avanzado).
	- NOTA: La propuesta con métodos tradicionales no mejora en AUC. MIL es mejor en esta métrica.
           - Le pido a Juanra que calcule el F1


- De los ejemplos del anexo, hay algún caso que varíe un poco más?
	- Tablas del anexo, cuidado porque están al revés (hay que fijarse en la columna “days to deadline”).
	- Va a preparar un excel con todas las entregas (con todas las variables, igual que en el anexo) junto a la predicción del sistema. Con eso podemos hacer gráficas, en el que cada variable sea una curva y el eje horizontal el tiempo. 	



-------------------



Idea: usar IA explicable para detectar los comportamientos de los alumnos

- en un sistema estadístico habría que poner las hipótesis al principio y definir unas reglas para calcularlo, por lo que habría que saber qué buscar, y sacar nosotros las conclusiones. Este sistema automático es al revés nos sacaría las conclusiones,


usan MIL – multi-instance learning

- hay muchas entregas, con una entrega que supere la prueba ya se lleva la nota

- los ejercicios solo se pueden aprobar o suspender

- el sistema lo que pretende es detectar comportamientos que le lleven a un buen resultado, pero sin decirle al sistema para entrenar que ha hecho una entrega buena. Lo que se le dice al sistema es si la bolsa de entregas ha acabado bien, ha aprobado, o ha fallado. Es decir, no se le dice la entrega correcta, solo que ese grupo de entregas del alumno ha aprobado.

- el sistema permite detectar el comportamiento o los perfiles de los alumnos que lo hacen bien, cuándo empiezan a entregar (tarde, pronto, etc.) y el número de entregas que hacen.

- Esta información sería para utilizarla el profesor, para analizar lo que ha pasado e intentar tomar medidas para las siguientes entregas. 




==> datos_envio.txt <==
--------------------------------------------------------------------
HIGHLIGHTS: (copio los que habían por ahí)
Highlights should be submitted in a separate editable file in the online submission system. Please use 'Highlights' in the file name and include 3 to 5 bullet points (maximum 85 characters, including spaces, per bullet point).

%% - Identifying student profiles by analysing problem submissions in an online judge system. Use of personality test and subject as predictors.
%% - Analisys are made using explainable Machine Learning techniques
%% - Starting problems early and making a moderate number of submissions is beneficial to overcoming them.

%%%% Nuevos highlights (son un pool, no definitivos, lo digo para modificar y/o seleccionar):
- Automatic student profile identification using Machine Learning
- Automatic student behaviour modelling in programming-related courses with Online Judge systems
- Predicting student performance based on descriptors from an Online Judge system

-> Estos que pongo aquí creo que cuentan un poco la historieta pero supongo que son muchos (suele ser entre 3 y 5):
x- Student profile identification in programming-related courses with Online Judge systems
x- Identification is inferred solely based on the code submissions provided
x- Machine Learning and Multi-Instance Learning framework are assessed for approximating student performance
x- Feedback to both student and instructor is provided considering Explainable Artificial Intelligence
x- Experimentation comprises 3 academic courses with more than 2,500 submissions from 90 students
- Proposal adequately predicts student outcome based on the behavioural pattern inferred by the submissions provided
- Prone-to-fail student groups are identified and feedback is provided accordingly

(hay que poner 5, creo que seleccionaría los marcados con X)
Además son un poco largos (maximum 85 characters, including spaces)
Los he resumido: 

    • Student profile identification in programming courses with Online Judge systems.
    • Identification is inferred solely based on the submissions’ meta-information.
    • Framework based on Machine Learning and Multi-Instance Learning.
    • Feedback provided considering Explainable Artificial Intelligence.
    • Experimentation comprises 3 years with more than 2,500 submissions from 90 students.


--------------------------------------------------------------------
Sugerir 2 revisores: 
x- Amelia Zafra - Universidad de Córdoba (azafra@uco.es)  [Citations	2015, h-index	21	]
- Cristobal Romero Morales - Universidad de Córdoba (cromero@uco.es)  [Citations	16222	h-index	47]
- Sebastián Ventura - Universidad de Córdoba (sventura@uco.es)  [Citations 20792	h-index	53]
x- Luisa M. Regueras Santos - Universidad de Valladolid (luisa.regueras@tel.uva.es)   [Citations	707	 h-index	13]
x- María Jesús Verdú Pérez - Universidad de Valladolid (mariajesus.verdu@uva.es)   [Citations	789	h-index	13	]



--------------------------------------------------------------------
- Please state the research question addressed by this paper (200 characters) 

The proposed method allows inferring student profiles in programming-related courses whose submissions are corrected by Online Judge systems and providing feedback about the development of the task. 

--------------------------------------------------------------------
- Please explain how the research in this paper advances the field (200 characters)

The work proposes an Online Judge system that, in opposition to the existing ones, provides relevant feedback about the development of the assignment using Explainable Artificial Intelligence.



--------------------------------------------------------------------
Seleccionar 1 o más categorías de entre:
*** He puesto una X en las que creo que puede ser interesante

Applications X
Authoring tools
Evaluation of impact
Groupware tools
Interactive learning environments
Multimedia/hypermedia applications
Research perspectives X
Virtual reality
WWW-based course sites & learning resources
Design and Environments
Design principles
Human computer interaction
Human factors
Usability/user studies
User interface design
Discipline Areas
Interdisciplinary X
International challenges
Language
Science
Education X
Lifelong learning
Primary
Secondary
Tertiary X
Evaluation and Measurement
Instrument design
Experimentation
Infrastructure, Management, Technology & Techniques
Architectures for educational technology systems X
Design of distance learning systems
Distributed learning environments
Methodologies for system design X
Multimedia/hypermedia systems
Site management considerations
WWW-based course-support systems
Languages
Java X
Programming X
Legal, Economic and Ethical Aspects
Academic dishonesty
Emerging technologies & accessibility
Gender studies and special populations
Misuse of technology
Policy
Security
Pedagogy
Constructivism
Cooperative/collaborative learning
e-learning
Formal and informal learning environments
Implementation experiences
m-learning
Personalized learning
Security
Standardization
Teaching and learning
Communities
Environments
Improving classroom teaching
Instructor networking
Instructor training and support
New Roles for teachers/learners
Strategies X


